Towards Secure Over-The-Air Computation

We propose a new method to protect Over-The-Air (OTA) computation schemes against passive eavesdropping. Our method uses a friendly jammer whose signal is -- contrary to common intuition -- stronger at the legitimate receiver than it is at the eavesdropper. We focus on the computation of arithmetic averages over an OTA channel. The derived secrecy guarantee translates to a lower bound on the eavesdropper's mean square error while the question of how to provide operationally more significant guarantees such as semantic security remains open for future work. The key ingredients in proving the security guarantees are a known result on channel resolvability and a generalization of existing achievability results on coding for compound channels.

==> mse_function_plot.csv <==
var,mse
1.00000000e-03,0.0005151810972490049
5.00300300e-03,0.00445393318932412
9.00600601e-03,0.008158281360178548
1.30090090e-02,0.011668872788065093
1.70120120e-02,0.015007926978471593
2.10150150e-02,0.018263466461865066
2.50180180e-02,0.021443956897587733
2.90210210e-02,0.024555710603567087
3.30240240e-02,0.027603670522529006
3.70270270e-02,0.030591844223926367
4.10300300e-02,0.03352356655156186
4.50330330e-02,0.03640166925018097
4.90360360e-02,0.0392285961052674
5.30390390e-02,0.04200648424164573
5.70420420e-02,0.04473722340385212
6.10450450e-02,0.04742250036260335
6.50480480e-02,0.0500638329607671
6.90510511e-02,0.052662596757591794
7.30540541e-02,0.05522004627050973
7.70570571e-02,0.05773733219831962
8.10600601e-02,0.060215515602300713
8.50630631e-02,0.06265557974238359
8.90660661e-02,0.06505844007442607
9.30690691e-02,0.0674249527772083
9.70720721e-02,0.06975592208232922
1.01075075e-01,0.07205210661156636
1.05078078e-01,0.07431422487769615
1.09081081e-01,0.07654296007021119
1.13084084e-01,0.07873896422269337
1.17087087e-01,0.08090286184092096
1.21090090e-01,0.08303525305789308
1.25093093e-01,0.08513671637237089
1.29096096e-01,0.08720781102020166
1.33099099e-01,0.08924907902190929
1.37102102e-01,0.0912610469451844
1.41105105e-01,0.09324422741693875
1.45108108e-01,0.09519912041595001
1.49111111e-01,0.09712621437393615
1.53114114e-01,0.09902598711004239
1.57117117e-01,0.10089890662100504
1.61120120e-01,0.10274543174687704
1.65123123e-01,0.10456601272998207
1.69126126e-01,0.10636109168249838
1.73129129e-01,0.10813110297662237
1.77132132e-01,0.1098764735691548
1.81135135e-01,0.11159762327102274
1.85138138e-01,0.11329496497089744
1.89141141e-01,0.11496890482071835
1.93144144e-01,0.11661984238993613
1.97147147e-01,0.1182481707942783
2.01150150e-01,0.11985427680398868
2.05153153e-01,0.12143854093576226
2.09156156e-01,0.12300133753185144
2.13159159e-01,0.12454303482910914
2.17162162e-01,0.12606399502284846
2.21165165e-01,0.12756457431992338
2.25168168e-01,0.12904512299562831
2.29171171e-01,0.130505985442859
2.33174174e-01,0.13194750022236748
2.37177177e-01,0.13337000011243258
2.41180180e-01,0.1347738121589636
2.45183183e-01,0.13615925772658355
2.49186186e-01,0.1375266525510464
2.53189189e-01,0.13887630679327376
2.57192192e-01,0.14020852509517814
2.61195195e-01,0.14152360663737865
2.65198198e-01,0.14282184519880528
2.69201201e-01,0.1441035292182754
2.73204204e-01,0.14536894185786847
2.77207207e-01,0.1466183610680749
2.81210210e-01,0.1478520596546288
2.85213213e-01,0.1490703053468633
2.89216216e-01,0.150273360867466
2.93219219e-01,0.15146148400349227
2.97222222e-01,0.1526349276784373
3.01225225e-01,0.15379394002541
3.05228228e-01,0.15493876446086702
3.09231231e-01,0.1560696397592179
3.13234234e-01,0.15718680012784134
3.17237237e-01,0.15829047528249424
3.21240240e-01,0.1593808905229636
3.25243243e-01,0.16045826680882613
3.29246246e-01,0.1615228208352179
3.33249249e-01,0.1625747651084615
3.37252252e-01,0.16361430802151253
3.41255255e-01,0.1646416539290522
3.45258258e-01,0.16565700322218896
3.49261261e-01,0.16666055240266234
3.53264264e-01,0.16765249415649375
3.57267267e-01,0.16863301742698836
3.61270270e-01,0.16960230748703606
3.65273273e-01,0.17056054601066784
3.69276276e-01,0.17150791114379757
3.73279279e-01,0.1724445775741155
3.77282282e-01,0.17337071660007797
3.81285285e-01,0.17428649619899056
3.85288288e-01,0.17519208109410847
3.89291291e-01,0.17608763282076947
3.93294294e-01,0.17697330979150208
3.97297297e-01,0.17784926736012055
4.01300300e-01,0.1787156578847717
4.05303303e-01,0.17957263078992383
4.09306306e-01,0.18042033262729615
4.13309309e-01,0.18125890713571813
4.17312312e-01,0.18208849529991103
4.21315315e-01,0.18290923540819118
4.25318318e-01,0.18372126310910344
4.29321321e-01,0.18452471146697616
4.33324324e-01,0.1853197110164079
4.37327327e-01,0.1861063898156886
4.41330330e-01,0.18688487349916758
4.45333333e-01,0.18765528532856668
4.49336336e-01,0.18841774624325455
4.53339339e-01,0.18917237490949798
4.57342342e-01,0.18991928776868888
4.61345345e-01,0.19065859908457036
4.65348348e-01,0.19139042098946266
4.69351351e-01,0.1921148635295176
4.73354354e-01,0.19283203470900426
4.77357357e-01,0.1935420405336434
4.81360360e-01,0.19424498505300686
4.85363363e-01,0.1949409704019955
4.89366366e-01,0.19563009684141197
4.93369369e-01,0.19631246279764356
4.97372372e-01,0.19698816490147145
5.01375375e-01,0.1976572980260204
5.05378378e-01,0.19831995532386923
5.09381381e-01,0.19897622826333272
5.13384384e-01,0.19962620666393296
5.17387387e-01,0.20026997873108038
5.21390390e-01,0.2009076310899726
5.25393393e-01,0.20153924881873275
5.29396396e-01,0.20216491548080123
5.33399399e-01,0.20278471315659652
5.37402402e-01,0.2033987224744588
5.41405405e-01,0.20400702264089715
5.45408408e-01,0.20460969147014768
5.49411411e-01,0.20520680541306321
5.53414414e-01,0.2057984395853479
5.57417417e-01,0.20638466779515058
5.61420420e-01,0.2069655625700307
5.65423423e-01,0.20754119518331288
5.69426426e-01,0.20811163567984212
5.73429429e-01,0.20867695290115493
5.77432432e-01,0.20923721451007635
5.81435435e-01,0.20979248701476166
5.85438438e-01,0.21034283579219054
5.89441441e-01,0.21088832511112826
5.93444444e-01,0.21142901815456655
5.97447447e-01,0.21196497704165604
6.01450450e-01,0.21249626284914364
6.05453453e-01,0.21302293563232153
6.09456456e-01,0.21354505444550612
6.13459459e-01,0.21406267736205345
6.17462462e-01,0.21457586149392324
6.21465465e-01,0.21508466301080287
6.25468468e-01,0.21558913715880024
6.29471471e-01,0.21608933827871865
6.33474474e-01,0.21658531982391924
6.37477477e-01,0.21707713437778542
6.41480480e-01,0.21756483367079613
6.45483483e-01,0.21804846859721785
6.49486486e-01,0.21852808923142428
6.53489489e-01,0.2190037448438537
6.57492492e-01,0.21947548391661106
6.61495495e-01,0.21994335415872412
6.65498498e-01,0.22040740252106286
6.69501502e-01,0.22086767521092815
6.73504505e-01,0.22132421770631905
6.77507508e-01,0.2217770747698881
6.81510511e-01,0.22222629046258574
6.85513514e-01,0.22267190815700996
6.89516517e-01,0.22311397055046292
6.93519520e-01,0.22355251967772002
6.97522523e-01,0.2239875969235245
7.01525526e-01,0.22441924303480862
7.05528529e-01,0.22484749813264956
7.09531532e-01,0.22527240172396767
7.13534535e-01,0.22569399271297128
7.17537538e-01,0.22611230941235558
7.21540541e-01,0.2265273895542607
7.25543544e-01,0.22693927030099442
7.29546547e-01,0.22734798825552635
7.33549550e-01,0.22775357947175726
7.37552553e-01,0.2281560794645705
7.41555556e-01,0.2285555232196696
7.45558559e-01,0.22895194520320714
7.49561562e-01,0.2293453793712111
7.53564565e-01,0.22973585917881154
7.57567568e-01,0.23012341758927332
7.61570571e-01,0.23050808708283982
7.65573574e-01,0.23088989966539153
7.69576577e-01,0.23126888687692257
7.73579580e-01,0.23164507979984306
7.77582583e-01,0.2320185090671073
7.81585586e-01,0.23238920487017414
7.85588589e-01,0.2327571969668023
7.89591592e-01,0.23312251468868614
7.93594595e-01,0.2334851870240891
7.97597598e-01,0.2338452422493917
8.01600601e-01,0.2342027086878193
8.05603604e-01,0.2345576139649184
8.09606607e-01,0.23490998539121855
8.13609610e-01,0.235259849893823
8.17612613e-01,0.23560723402301814
8.21615616e-01,0.23595216395874952
8.25618619e-01,0.23629466551696743
8.29621622e-01,0.2366347641558453
8.33624625e-01,0.23697248498187312
8.37627628e-01,0.2373078527558301
8.41630631e-01,0.23764089189863666
8.45633634e-01,0.23797162649709203
8.49636637e-01,0.2383000803094973
8.53639640e-01,0.23862627677116685
8.57642643e-01,0.2389502389998327
8.61645646e-01,0.23927198980094047
8.65648649e-01,0.23959155167284396
8.69651652e-01,0.23990894681189565
8.73654655e-01,0.24022419711744067
8.77657658e-01,0.24053732419671117
8.81660661e-01,0.2408483493696273
8.85663664e-01,0.241157293673505
8.89666667e-01,0.24146417786767232
8.93669670e-01,0.24176902243799828
8.97672673e-01,0.24207184760133377
9.01675676e-01,0.24237267330986761
9.05678679e-01,0.24267151925539993
9.09681682e-01,0.2429684048735337
9.13684685e-01,0.24326334934778746
9.17687688e-01,0.2435563716136295
9.21690691e-01,0.24384749036243594
9.25693694e-01,0.2441367240453749
9.29696697e-01,0.24442409087721728
9.33699700e-01,0.24470960884007598
9.37702703e-01,0.24499329568707578
9.41705706e-01,0.24527516905978472
9.45708709e-01,0.24555524592259967
9.49711712e-01,0.2458335437045121
9.53714715e-01,0.2461100791642166
9.57717718e-01,0.24638486896260126
9.61720721e-01,0.24665792955219884
9.65723724e-01,0.24692927718040733
9.69726727e-01,0.24719892789265216
9.73729730e-01,0.24746689753548948
9.77732733e-01,0.247733201759655
9.81735736e-01,0.24799785602305613
9.85738739e-01,0.24826087559371005
9.89741742e-01,0.24852227555262948
9.93744745e-01,0.24878207079665612
9.97747748e-01,0.24904027604124376
1.00175075e+00,0.2492969058231905
1.00575375e+00,0.24955197450332373
1.00975676e+00,0.24980549626913584
1.01375976e+00,0.2500574851373746
1.01776276e+00,0.2503079549565864
1.02176577e+00,0.25055691940961566
1.02576877e+00,0.25080439201605936
1.02977177e+00,0.25105038613467945
1.03377477e+00,0.2512949149657716
1.03777778e+00,0.25153799155349427
1.04178078e+00,0.2517796287881558
1.04578378e+00,0.2520198394084628
1.04978679e+00,0.25225863600372905
1.05378979e+00,0.2524960310160457
1.05779279e+00,0.2527320367424157
1.06179580e+00,0.2529666653368494
1.06579880e+00,0.2531999288124266
1.06980180e+00,0.2534318390433206
1.07380480e+00,0.2536624077667908
1.07780781e+00,0.2538916465851381
1.08181081e+00,0.2541195669676301
1.08581381e+00,0.2543461802523922
1.08981682e+00,0.2545714976482667
1.09381982e+00,0.25479553023664087
1.09782282e+00,0.2550182889732448
1.10182583e+00,0.2552397846899183
1.10582883e+00,0.25546002809634905
1.10983183e+00,0.25567902978178125
1.11383483e+00,0.255896800216696
1.11783784e+00,0.2561133497544637
1.12184084e+00,0.25632868863297
1.12584384e+00,0.2565428269762135
1.12984685e+00,0.2567557747958781
1.13384985e+00,0.2569675419928799
1.13785285e+00,0.25717813835888725
1.14185586e+00,0.2573875735778178
1.14585886e+00,0.25759585722731015
1.14986186e+00,0.2578029987801715
1.15386486e+00,0.2580090076058027
1.15786787e+00,0.25821389297159897
1.16187087e+00,0.2584176640443295
1.16587387e+00,0.2586203298914936
1.16987688e+00,0.2588218994826562
1.17387988e+00,0.2590223816907609
1.17788288e+00,0.259221785293423
1.18188589e+00,0.2594201189742012
1.18588889e+00,0.25961739132385003
1.18989189e+00,0.259813610841551
1.19389489e+00,0.260008785936126
1.19789790e+00,0.26020292492723035
1.20190090e+00,0.26039603604652745
1.20590390e+00,0.26058812743884513
1.20990691e+00,0.26077920716331415
1.21390991e+00,0.26096928319448787
1.21791291e+00,0.2611583634234459
1.22191592e+00,0.26134645565887976
1.22591892e+00,0.2615335676281613
1.22992192e+00,0.26171970697839675
1.23392492e+00,0.26190488127746137
1.23792793e+00,0.2620890980150202
1.24193093e+00,0.26227236460353354
1.24593393e+00,0.2624546883792454
1.24993694e+00,0.2626360766031582
1.25393994e+00,0.2628165364619917
1.25794294e+00,0.26299607506912864
1.26194595e+00,0.26317469946554406
1.26594895e+00,0.2633524166207226
1.26995195e+00,0.2635292334335609
1.27395495e+00,0.2637051567332567
1.27795796e+00,0.2638801932801837
1.28196096e+00,0.2640543497667555
1.28596396e+00,0.26422763285642864
1.28996697e+00,0.2644000489937682
1.29396997e+00,0.2645716047868154
1.29797297e+00,0.26474230662635745
1.30197598e+00,0.2649121608774985
1.30597898e+00,0.2650811738422944
1.30998198e+00,0.26524935176052966
1.31398498e+00,0.26541670081048246
1.31798799e+00,0.26558322710967935
1.32199099e+00,0.26574893671563815
1.32599399e+00,0.26591383562660065
1.32999700e+00,0.2660779297822538
1.33400000e+00,0.2662412250644419
1.33800300e+00,0.2664037272978662
1.34200601e+00,0.2665654422507768
1.34600901e+00,0.2667263756356531
1.35001201e+00,0.2668865331098748
1.35401502e+00,0.26704592027638335
1.35801802e+00,0.2672045426843339
1.36202102e+00,0.26736240582973797
1.36602402e+00,0.2675195151560964
1.37002703e+00,0.267675876055025
1.37403003e+00,0.26783149386686894
1.37803303e+00,0.26798637388131
1.38203604e+00,0.26814052133796523
1.38603904e+00,0.2682939414269762
1.39004204e+00,0.26844663928959117
1.39404505e+00,0.26859862001873813
1.39804805e+00,0.2687498886595902
1.40205105e+00,0.2689004502101235
1.40605405e+00,0.26905030962166615
1.41005706e+00,0.26919947179944104
1.41406006e+00,0.2693479416031002
1.41806306e+00,0.2694957238472518
1.42206607e+00,0.2696428233019798
1.42606907e+00,0.26978924469335763
1.43007207e+00,0.2699349927039527
1.43407508e+00,0.2700800719733256
1.43807808e+00,0.2702244870985223
1.44208108e+00,0.270368242634559
1.44608408e+00,0.2705113430949006
1.45008709e+00,0.27065379295193315
1.45409009e+00,0.270795596637429
1.45809309e+00,0.27093675854300675
1.46209610e+00,0.271077283020584
1.46609910e+00,0.27121717438282394
1.47010210e+00,0.27135643690357797
1.47410511e+00,0.27149507481831875
1.47810811e+00,0.2716330923245709
1.48211111e+00,0.2717704935823342
1.48611411e+00,0.2719072827145014
1.49011712e+00,0.27204346380727057
1.49412012e+00,0.27217904091055156
1.49812312e+00,0.2723140180383687
1.50212613e+00,0.2724483991692554
1.50612913e+00,0.2725821882466463
1.51013213e+00,0.2727153891792624
1.51413514e+00,0.2728480058414925
1.51813814e+00,0.2729800420737676
1.52214114e+00,0.27311150168293324
1.52614414e+00,0.27324238844261484
1.53014715e+00,0.2733727060935785
1.53415015e+00,0.2735024583440885
1.53815315e+00,0.27363164887025804
1.54215616e+00,0.2737602813163979
1.54615916e+00,0.2738883592953581
1.55016216e+00,0.2740158863888669
1.55416517e+00,0.2741428661478654
1.55816817e+00,0.27426930209283634
1.56217117e+00,0.27439519771412985
1.56617417e+00,0.2745205564722863
1.57017718e+00,0.2746453817983513
1.57418018e+00,0.2747696770941913
1.57818318e+00,0.27489344573280095
1.58218619e+00,0.27501669105861
1.58618919e+00,0.27513941638778366
1.59019219e+00,0.27526162500852147
1.59419520e+00,0.27538332018135037
1.59819820e+00,0.2755045051394153
1.60220120e+00,0.2756251830887658
1.60620420e+00,0.2757453572086393
1.61020721e+00,0.27586503065174023
1.61421021e+00,0.2759842065445165
1.61821321e+00,0.27610288798743166
1.62221622e+00,0.2762210780552345
1.62621922e+00,0.27633877979722465
1.63022222e+00,0.2764559962375154
1.63422523e+00,0.276572730375293
1.63822823e+00,0.27668898518507257
1.64223123e+00,0.2768047636169515
1.64623423e+00,0.2769200685968591
1.65023724e+00,0.2770349030268035
1.65424024e+00,0.27714926978511567
1.65824324e+00,0.27726317172668996
1.66224625e+00,0.27737661168322253
1.66624925e+00,0.2774895925105239
1.67025225e+00,0.27760211685336006
1.67425526e+00,0.2777141876164657
1.67825826e+00,0.2778258074939865
1.68226126e+00,0.27793697920509497
1.68626426e+00,0.2780477054471336
1.69026727e+00,0.27815798889583326
1.69427027e+00,0.27826783220552925
1.69827327e+00,0.27837723800937414
1.70227628e+00,0.27848620891954945
1.70627928e+00,0.2785947475274731
1.71028228e+00,0.27870285640400533
1.71428529e+00,0.27881053809965306
1.71828829e+00,0.2789177951447693
1.72229129e+00,0.2790246300497532
1.72629429e+00,0.27913104530524524
1.73029730e+00,0.2792370433823217
1.73430030e+00,0.2793426267326865
1.73830330e+00,0.27944779778885975
1.74230631e+00,0.2795525589643662
1.74630931e+00,0.2796569126539193
1.75031231e+00,0.2797608612336043
1.75431532e+00,0.2798644070610591
1.75831832e+00,0.279967552475653
1.76232132e+00,0.28007029979866316
1.76632432e+00,0.28017265133344865
1.77032733e+00,0.28027460936562404
1.77433033e+00,0.2803761761632285
1.77833333e+00,0.28047735397689577
1.78233634e+00,0.28057814504002004
1.78633934e+00,0.2806785515689207
1.79034234e+00,0.280778575763005
1.79434535e+00,0.2808782198049299
1.79834835e+00,0.28097748587836546
1.80235135e+00,0.281076376080126
1.80635435e+00,0.2811748925963794
1.81035736e+00,0.28127303752674654
1.81436036e+00,0.28137081297248095
1.81836336e+00,0.2814682210190137
1.82236637e+00,0.28156526373610113
1.82636937e+00,0.2816619431779731
1.83037237e+00,0.2817582613834774
1.83437538e+00,0.2818542203762237
1.83837838e+00,0.2819498221647259
1.84238138e+00,0.28204506874254215
1.84638438e+00,0.28213996208841424
1.85038739e+00,0.2822345041664049
1.85439039e+00,0.28232869692603296
1.85839339e+00,0.28242254230240904
1.86239640e+00,0.282516042216367
1.86639940e+00,0.28260919857459654
1.87040240e+00,0.2827020132697724
1.87440541e+00,0.2827944881806833
1.87840841e+00,0.28288662517235863
1.88241141e+00,0.28297842609619467
1.88641441e+00,0.2830698927900786
1.89041742e+00,0.2831610270785116
1.89442042e+00,0.2832518307727305
1.89842342e+00,0.2833423056708281
1.90242643e+00,0.2834324535578722
1.90642943e+00,0.28352227620602355
1.91043243e+00,0.28361177537465143
1.91443544e+00,0.28370095281045044
1.91843844e+00,0.2837898102475527
1.92244144e+00,0.28387834940764184
1.92644444e+00,0.2839665720000641
1.93044745e+00,0.2840544797219382
1.93445045e+00,0.28414207425826543
1.93845345e+00,0.28422935728203663
1.94245646e+00,0.2843163304543402
1.94645946e+00,0.2844029954244664
1.95046246e+00,0.28448935383001256
1.95446547e+00,0.28457540729698727
1.95846847e+00,0.28466115743991127
1.96247147e+00,0.28474660586191985
1.96647447e+00,0.28483175415486284
1.97047748e+00,0.2849166038994031
1.97448048e+00,0.2850011566651158
1.97848348e+00,0.2850854140105841
1.98248649e+00,0.2851693774834966
1.98648949e+00,0.2852530486207412
1.99049249e+00,0.2853364289485001
1.99449550e+00,0.28541951998234205
1.99849850e+00,0.28550232322731556
2.00250150e+00,0.2855848401780385
2.00650450e+00,0.2856670723187899
2.01050751e+00,0.2857490211235981
2.01451051e+00,0.2858306880563298
2.01851351e+00,0.28591207457077666
2.02251652e+00,0.2859931821107431
2.02651952e+00,0.2860740121101306
2.03052252e+00,0.2861545659930237
2.03452553e+00,0.28623484517377246
2.03852853e+00,0.28631485105707716
2.04253153e+00,0.2863945850380691
2.04653453e+00,0.2864740485023929
2.05053754e+00,0.28655324282628625
2.05454054e+00,0.28663216937666025
2.05854354e+00,0.286710829511178
2.06254655e+00,0.28678922457833284
2.06654955e+00,0.28686735591752516
2.07055255e+00,0.28694522485914
2.07455556e+00,0.28702283272462165
2.07855856e+00,0.2871001808265493
2.08256156e+00,0.28717727046871105
2.08656456e+00,0.2872541029461776
2.09056757e+00,0.2873306795453748
2.09457057e+00,0.2874070015441555
2.09857357e+00,0.28748307021187164
2.10257658e+00,0.2875588868094439
2.10657958e+00,0.2876344525894326
2.11058258e+00,0.28770976879610527
2.11458559e+00,0.28778483666550747
2.11858859e+00,0.28785965742552866
2.12259159e+00,0.28793423229597026
2.12659459e+00,0.28800856248861195
2.13059760e+00,0.28808264920727805
2.13460060e+00,0.2881564936479016
2.13860360e+00,0.28823009699858987
2.14260661e+00,0.288303460439688
2.14660961e+00,0.28837658514384257
2.15061261e+00,0.2884494722760635
2.15461562e+00,0.288522122993787
2.15861862e+00,0.2885945384469368
2.16262162e+00,0.2886667197779846
2.16662462e+00,0.28873866812201093
2.17062763e+00,0.2888103846067644
2.17463063e+00,0.28888187035272145
2.17863363e+00,0.2889531264731438
2.18263664e+00,0.2890241540741377
2.18663964e+00,0.28909495425471043
2.19064264e+00,0.2891655281068278
2.19464565e+00,0.2892358767154697
2.19864865e+00,0.2893060011586868
2.20265165e+00,0.2893759025076554
2.20665465e+00,0.2894455818267319
2.21065766e+00,0.28951504017350727
2.21466066e+00,0.2895842785988611
2.21866366e+00,0.2896532981470138
2.22266667e+00,0.28972209985558056
2.22666967e+00,0.28979068475562203
2.23067267e+00,0.2898590538716975
2.23467568e+00,0.2899272082219152
2.23867868e+00,0.2899951488179831
2.24268168e+00,0.2900628766652594
2.24668468e+00,0.2901303927628019
2.25068769e+00,0.2901976981034179
2.25469069e+00,0.2902647936737124
2.25869369e+00,0.2903316804638055
2.26269670e+00,0.29039835942855824
2.26669970e+00,0.2904648315460753
2.27070270e+00,0.290531097778633
2.27470571e+00,0.2905971590734568
2.27870871e+00,0.29066301639925457
2.28271171e+00,0.2907286706913169
2.28671471e+00,0.2907941228883368
2.29071772e+00,0.29085937392322475
2.29472072e+00,0.29092442472315305
2.29872372e+00,0.29098927620960013
2.30272673e+00,0.2910539292983943
2.30672973e+00,0.2911183848997563
2.31073273e+00,0.2911826439183433
2.31473574e+00,0.2912467072532903
2.31873874e+00,0.2913105757982528
2.32274174e+00,0.2913742504414482
2.32674474e+00,0.2914377320656977
2.33074775e+00,0.2915010215484663
2.33475075e+00,0.29156411976190433
2.33875375e+00,0.29162702757288705
2.34275676e+00,0.29168974584305435
2.34675976e+00,0.29175227542885096
2.35076276e+00,0.291814617181565
2.35476577e+00,0.2918767719473669
2.35876877e+00,0.29193874056734737
2.36277177e+00,0.29200052387755665
2.36677477e+00,0.29206212270904114
2.37077778e+00,0.2921235378878809
2.37478078e+00,0.2921847702352273
2.37878378e+00,0.2922458205673394
2.38278679e+00,0.29230668969561996
2.38678979e+00,0.29236737842665245
2.39079279e+00,0.2924278875622357
2.39479580e+00,0.2924882178994203
2.39879880e+00,0.2925483702305432
2.40280180e+00,0.2926083453432626
2.40680480e+00,0.29266814402059227
2.41080781e+00,0.2927277670409363
2.41481081e+00,0.29278721517812223
2.41881381e+00,0.29284648920143586
2.42281682e+00,0.2929055898756528
2.42681982e+00,0.2929645179610728
2.43082282e+00,0.2930232742135521
2.43482583e+00,0.2930818593845363
2.43882883e+00,0.2931402742210913
2.44283183e+00,0.2931985194659362
2.44683483e+00,0.2932565958574748
2.45083784e+00,0.2933145041298267
2.45484084e+00,0.29337224501285825
2.45884384e+00,0.2934298192322135
2.46284685e+00,0.2934872275093445
2.46684985e+00,0.29354447056154204
2.47085285e+00,0.2936015491019649
2.47485586e+00,0.29365846383967026
2.47885886e+00,0.2937152154796426
2.48286186e+00,0.2937718047228233
2.48686486e+00,0.2938282322661395
2.49086787e+00,0.2938844988025326
2.49487087e+00,0.2939406050209871
2.49887387e+00,0.29399655160655863
2.50287688e+00,0.2940523392404018
2.50687988e+00,0.2941079685997978
2.51088288e+00,0.2941634403581827
2.51488589e+00,0.29421875518517404
2.51888889e+00,0.2942739137465977
2.52289189e+00,0.2943289167045153
2.52689489e+00,0.2943837647172505
2.53089790e+00,0.29443845843941535
2.53490090e+00,0.29449299852193633
2.53890390e+00,0.2945473856120802
2.54290691e+00,0.2946016203534806
2.54690991e+00,0.294655703386162
2.55091291e+00,0.294709635346566
2.55491592e+00,0.2947634168675764
2.55891892e+00,0.29481704857854363
2.56292192e+00,0.2948705311053092
2.56692492e+00,0.29492386507023116
2.57092793e+00,0.294977051092207
2.57493093e+00,0.29503008978669854
2.57893393e+00,0.2950829817657557
2.58293694e+00,0.29513572763803964
2.58693994e+00,0.2951883280088469
2.59094294e+00,0.2952407834801316
2.59494595e+00,0.29529309465053005
2.59894895e+00,0.2953452621153816
2.60295195e+00,0.2953972864667532
2.60695495e+00,0.2954491682934606
2.61095796e+00,0.2955009081810912
2.61496096e+00,0.2955525067120262
2.61896396e+00,0.29560396446546217
2.62296697e+00,0.29565528201743324
2.62696997e+00,0.29570645994083233
2.63097297e+00,0.2957574988054322
2.63497598e+00,0.29580839917790797
2.63897898e+00,0.2958591616218567
2.64298198e+00,0.2959097866978189
2.64698498e+00,0.29596027496329974
2.65098799e+00,0.29601062697278824
2.65499099e+00,0.2960608432777791
2.65899399e+00,0.29611092442679215
2.66299700e+00,0.2961608709653922
2.66700000e+00,0.2962106834362094
2.67100300e+00,0.2962603623789589
2.67500601e+00,0.2963099083304605
2.67900901e+00,0.29635932182465713
2.68301201e+00,0.29640860339263525
2.68701502e+00,0.2964577535626435
2.69101802e+00,0.29650677286011184
2.69502102e+00,0.2965556618076698
2.69902402e+00,0.2966044209251655
2.70302703e+00,0.29665305072968434
2.70703003e+00,0.2967015517355669
2.71103303e+00,0.2967499244544274
2.71503604e+00,0.2967981693951717
2.71903904e+00,0.29684628706401495
2.72304204e+00,0.29689427796450046
2.72704505e+00,0.2969421425975152
2.73104805e+00,0.2969898814613097
2.73505105e+00,0.2970374950515133
2.73905405e+00,0.29708498386115323
2.74305706e+00,0.2971323483806701
2.74706006e+00,0.2971795890979359
2.75106306e+00,0.29722670649827004
2.75506607e+00,0.2972737010644568
2.75906907e+00,0.29732057327676137
2.76307207e+00,0.2973673236129464
2.76707508e+00,0.297413952548288
2.77107808e+00,0.29746046055559255
2.77508108e+00,0.2975068481052122
2.77908408e+00,0.29755311566506093
2.78308709e+00,0.2975992637006305
2.78709009e+00,0.2976452926750054
2.79109309e+00,0.2976912030488797
2.79509610e+00,0.2977369952805716
2.79909910e+00,0.29778266982603824
2.80310210e+00,0.29782822713889234
2.80710511e+00,0.29787366767041573
2.81110811e+00,0.2979189918695752
2.81511111e+00,0.2979642001830376
2.81911411e+00,0.29800929305518353
2.82311712e+00,0.2980542709281229
2.82712012e+00,0.2980991342417088
2.83112312e+00,0.29814388343355225
2.83512613e+00,0.2981885189390362
2.83912913e+00,0.29823304119133043
2.84313213e+00,0.29827745062140426
2.84713514e+00,0.29832174765804204
2.85113814e+00,0.2983659327278553
2.85514114e+00,0.29841000625529857
2.85914414e+00,0.2984539686626813
2.86314715e+00,0.2984978203701817
2.86715015e+00,0.29854156179586094
2.87115315e+00,0.29858519335567596
2.87515616e+00,0.2986287154634923
2.87915916e+00,0.2986721285310982
2.88316216e+00,0.2987154329682168
2.88716517e+00,0.29875862918251933
2.89116817e+00,0.29880171757963814
2.89517117e+00,0.2988446985631791
2.89917417e+00,0.2988875725347348
2.90317718e+00,0.29893033989389617
2.90718018e+00,0.2989730010382659
2.91118318e+00,0.2990155563634703
2.91518619e+00,0.2990580062631717
2.91918919e+00,0.29910035112908046
2.92319219e+00,0.29914259135096727
2.92719520e+00,0.29918472731667517
2.93119820e+00,0.2992267594121311
2.93520120e+00,0.2992686880213585
2.93920420e+00,0.29931051352648774
2.94320721e+00,0.2993522363077693
2.94721021e+00,0.2993938567435844
2.95121321e+00,0.29943537521045627
2.95521622e+00,0.29947679208306255
2.95921922e+00,0.29951810773424536
2.96322222e+00,0.29955932253502365
2.96722523e+00,0.29960043685460364
2.97122823e+00,0.2996414510603902
2.97523123e+00,0.2996823655179973
2.97923423e+00,0.2997231805912601
2.98323724e+00,0.2997638966422443
2.98724024e+00,0.29980451403125774
2.99124324e+00,0.2998450331168613
2.99524625e+00,0.2998854542558784
2.99924925e+00,0.2999257778034069
3.00325225e+00,0.2999660041128285
3.00725526e+00,0.30000613353581923
3.01125826e+00,0.30004616642236026
3.01526126e+00,0.3000861031207475
3.01926426e+00,0.30012594397760256
3.02326727e+00,0.30016568933788146
3.02727027e+00,0.30020533954488604
3.03127327e+00,0.3002448949402732
3.03527628e+00,0.3002843558640644
3.03927928e+00,0.30032372265465607
3.04328228e+00,0.3003629956488293
3.04728529e+00,0.30040217518175905
3.05128829e+00,0.30044126158702394
3.05529129e+00,0.3004802551966156
3.05929429e+00,0.3005191563409486
3.06329730e+00,0.300557965348869
3.06730030e+00,0.3005966825476645
3.07130330e+00,0.30063530826307294
3.07530631e+00,0.30067384281929216
3.07930931e+00,0.3007122865389882
3.08331231e+00,0.3007506397433052
3.08731532e+00,0.30078890275187437
3.09131832e+00,0.30082707588282176
3.09532132e+00,0.30086515945277864
3.09932432e+00,0.300903153776889
3.10332733e+00,0.3009410591688193
3.10733033e+00,0.3009788759407662
3.11133333e+00,0.30101660440346617
3.11533634e+00,0.301054244866203
3.11933934e+00,0.3010917976368168
3.12334234e+00,0.30112926302171245
3.12734535e+00,0.30116664132586807
3.13134835e+00,0.30120393285284286
3.13535135e+00,0.30124113790478546
3.13935435e+00,0.30127825678244285
3.14335736e+00,0.3013152897851676
3.14736036e+00,0.3013522372109262
3.15136336e+00,0.30138909935630714
3.15536637e+00,0.30142587651652897
3.15936937e+00,0.30146256898544815
3.16337237e+00,0.3014991770555667
3.16737538e+00,0.30153570101804034
3.17137838e+00,0.30157214116268594
3.17538138e+00,0.30160849777798926
3.17938438e+00,0.3016447711511128
3.18338739e+00,0.3016809615679032
3.18739039e+00,0.30171706931289866
3.19139339e+00,0.30175309466933675
3.19539640e+00,0.30178903791916173
3.19939940e+00,0.30182489934303136
3.20340240e+00,0.3018606792203253
3.20740541e+00,0.3018963778291517
3.21140841e+00,0.3019319954463541
3.21541141e+00,0.3019675323475195
3.21941441e+00,0.302002988806985
3.22341742e+00,0.3020383650978447
3.22742042e+00,0.30207366149195725
3.23142342e+00,0.30210887825995203
3.23542643e+00,0.30214401567123755
3.23942943e+00,0.3021790739940061
3.24343243e+00,0.30221405349524283
3.24743544e+00,0.30224895444073163
3.25143844e+00,0.302283777095061
3.25544144e+00,0.3023185217216326
3.25944444e+00,0.3023531885826664
3.26344745e+00,0.30238777793920774
3.26745045e+00,0.3024222900511346
3.27145345e+00,0.3024567251771624
3.27545646e+00,0.30249108357485305
3.27945946e+00,0.3025253655006186
3.28346246e+00,0.3025595712097297
3.28746547e+00,0.30259370095632104
3.29146847e+00,0.3026277549933982
3.29547147e+00,0.30266173357284304
3.29947447e+00,0.3026956369454208
3.30347748e+00,0.3027294653607857
3.30748048e+00,0.30276321906748754
3.31148348e+00,0.30279689831297785
3.31548649e+00,0.3028305033436152
3.31948949e+00,0.30286403440467213
3.32349249e+00,0.3028974917403404
3.32749550e+00,0.3029308755937376
3.33149850e+00,0.3029641862069128
3.33550150e+00,0.302997423820852
3.33950450e+00,0.3030305886754844
3.34350751e+00,0.3030636810096886
3.34751051e+00,0.30309670106129727
3.35151351e+00,0.3031296490671034
3.35551652e+00,0.3031625252628667
3.35951952e+00,0.3031953298833177
3.36352252e+00,0.3032280631621651
3.36752553e+00,0.3032607253321001
3.37152853e+00,0.303293316624802
3.37553153e+00,0.3033258372709442
3.37953453e+00,0.3033582875001998
3.38353754e+00,0.3033906675412462
3.38754054e+00,0.30342297762177095
3.39154354e+00,0.3034552179684776
3.39554655e+00,0.30348738880709003
3.39954955e+00,0.3035194903623584
3.40355255e+00,0.30355152285806436
3.40755556e+00,0.30358348651702605
3.41155856e+00,0.3036153815611033
3.41556156e+00,0.30364720821120295
3.41956456e+00,0.3036789666872836
3.42356757e+00,0.3037106572083616
3.42757057e+00,0.3037422799925147
3.43157357e+00,0.3037738352568884
3.43557658e+00,0.3038053232176999
3.43957958e+00,0.3038367440902439
3.44358258e+00,0.3038680980888972
3.44758559e+00,0.3038993854271227
3.45158859e+00,0.30393060632742264
3.45559159e+00,0.3039617609815267
3.45959459e+00,0.30399284961016426
3.46359760e+00,0.30402387242319434
3.46760060e+00,0.3040548296295875
3.47160360e+00,0.3040857214374297
3.47560661e+00,0.30411654805392746
3.47960961e+00,0.3041473096854119
3.48361261e+00,0.3041780065373439
3.48761562e+00,0.30420863881431826
3.49161862e+00,0.30423920672006904
3.49562162e+00,0.30426971045747264
3.49962462e+00,0.3043001502285542
3.50362763e+00,0.3043305262344902
3.50763063e+00,0.3043608386756143
3.51163363e+00,0.30439108775142104
3.51563664e+00,0.3044212736510784
3.51963964e+00,0.3044513965914281
3.52364264e+00,0.3044814567599541
3.52764565e+00,0.3045114543528391
3.53164865e+00,0.3045413895654485
3.53565165e+00,0.3045712625923343
3.53965465e+00,0.30460107362724004
3.54365766e+00,0.30463082286310467
3.54766066e+00,0.3046605104920666
3.55166366e+00,0.304690136705468
3.55566667e+00,0.30471970169385915
3.55966967e+00,0.3047492056470021
3.56367267e+00,0.30477864875387484
3.56767568e+00,0.3048080312026758
3.57167868e+00,0.304837353180827
3.57568168e+00,0.3048666148749793
3.57968468e+00,0.3048958164710149
3.58368769e+00,0.30492495815405246
3.58769069e+00,0.3049540401084504
3.59169369e+00,0.30498306251781093
3.59569670e+00,0.30501202556498463
3.59969970e+00,0.30504092943207256
3.60370270e+00,0.30506977430043175
3.60770571e+00,0.30509856035067895
3.61170871e+00,0.30512728776269293
3.61571171e+00,0.3051559567156199
3.61971471e+00,0.30518456738787597
3.62371772e+00,0.30521311995715233
3.62772072e+00,0.30524161460041704
3.63172372e+00,0.3052700514939204
3.63572673e+00,0.30529843081319763
3.63972973e+00,0.3053267527330726
3.64373273e+00,0.305355017427662
3.64773574e+00,0.30538322507037835
3.65173874e+00,0.3054113758339334
3.65574174e+00,0.30543946989034254
3.65974474e+00,0.30546750741092726
3.66374775e+00,0.30549548856631953
3.66775075e+00,0.30552341352646445
3.67175375e+00,0.30555128246062446
3.67575676e+00,0.30557909553738244
3.67975976e+00,0.30560685292464507
3.68376276e+00,0.3056345547896462
3.68776577e+00,0.3056622012989502
3.69176877e+00,0.3056897926184556
3.69577177e+00,0.305717328913398
3.69977477e+00,0.3057448103483539
3.70377778e+00,0.3057722370872434
3.70778078e+00,0.3057996092933336
3.71178378e+00,0.3058269271292427
3.71578679e+00,0.30585419075694154
3.71978979e+00,0.3058814003377587
3.72379279e+00,0.30590855603238215
3.72779580e+00,0.30593565800086325
3.73179880e+00,0.30596270640262
3.73580180e+00,0.30598970139643944
3.73980480e+00,0.3060166431404813
3.74380781e+00,0.30604353179228133
3.74781081e+00,0.30607036750875355
3.75181381e+00,0.3060971504461943
3.75581682e+00,0.30612388076028463
3.75981982e+00,0.30615055860609336
3.76382282e+00,0.30617718413808037
3.76782583e+00,0.30620375751009943
3.77182883e+00,0.30623027887540105
3.77583183e+00,0.3062567483866355
3.77983483e+00,0.30628316619585644
3.78383784e+00,0.3063095324545222
3.78784084e+00,0.30633584731350066
3.79184384e+00,0.3063621109230706
3.79584685e+00,0.30638832343292527
3.79984985e+00,0.3064144849921751
3.80385285e+00,0.3064405957493506
3.80785586e+00,0.306466655852405
3.81185886e+00,0.3064926654487176
3.81586186e+00,0.3065186246850955
3.81986486e+00,0.30654453370777746
3.82386787e+00,0.30657039266243585
3.82787087e+00,0.3065962016941802
3.83187387e+00,0.306621960947559
3.83587688e+00,0.3066476705665631
3.83987988e+00,0.3066733306946283
3.84388288e+00,0.30669894147463717
3.84788589e+00,0.30672450304892357
3.85188889e+00,0.3067500155592731
3.85589189e+00,0.3067754791469275
3.85989489e+00,0.3068008939525857
3.86389790e+00,0.3068262601164085
3.86790090e+00,0.306851577778019
3.87190390e+00,0.306876847076506
3.87590691e+00,0.3069020681504272
3.87990991e+00,0.306927241137811
3.88391291e+00,0.3069523661761589
3.88791592e+00,0.30697744340244854
3.89191892e+00,0.307002472953136
3.89592192e+00,0.30702745496415823
3.89992492e+00,0.3070523895709355
3.90392793e+00,0.3070772769083738
3.90793093e+00,0.30710211711086755
3.91193393e+00,0.3071269103123017
3.91593694e+00,0.3071516566460543
3.91993994e+00,0.30717635624499906
3.92394294e+00,0.30720100924150723
3.92794595e+00,0.3072256157674508
3.93194895e+00,0.30725017595420345
3.93595195e+00,0.30727468993264506
3.93995495e+00,0.3072991578331618
3.94395796e+00,0.3073235797856497
3.94796096e+00,0.30734795591951697
3.95196396e+00,0.3073722863636854
3.95596697e+00,0.30739657124659403
3.95996997e+00,0.30742081069619986
3.96397297e+00,0.3074450048399814
3.96797598e+00,0.3074691538049402
3.97197898e+00,0.3074932577176032
3.97598198e+00,0.30751731670402527
3.97998498e+00,0.30754133088979085
3.98398799e+00,0.30756530040001634
3.98799099e+00,0.30758922535935307
3.99199399e+00,0.30761310589198776
3.99599700e+00,0.3076369421216467
4.00000000e+00,0.30766073417159623

